de Sitter expansion with anisotropic fluid in Bianchi type-I space-time

Some features of the Bianchi type-I universes in the presence of a fluid that wields an anisotropic equation of state (EoS) parameter are discussed in the context of general relativity. The models that exhibit de Sitter volumetric expansion due to the constant effective energy density (the sum of the energy density of the fluid and the anisotropy energy density) are of particular interest. We also introduce two locally rotationally symmetric models, which exhibit de Sitter volumetric expansion in the presence of a hypothetical fluid that has been obtained by minimally altering the conventional vacuum energy. In the first model, the directional EoS parameter on the x axis is assumed to be -1, while the ones on the other axes and the energy density of the fluid are allowed to be functions of time. In the second model, the energy density of the fluid is assumed to be constant, while the directional EoS parameters are allowed to be functions of time.

==> Spr-mp-nameyear-cnd.bst.txt <==
%% This is file `spr-mp-nameyear-cnd.bst'
%%
%% Please submit bugs or your comments to vtexspr@vtex.lt
%%
%% Sorting entries is done by name and year fields!
%%
%% You are free to use this style file as you see fit, provided 
%% that you do not make changes to the file. 
%% If you DO make changes, you are required to rename this file.
%%
%% It may be distributed under the terms of the LaTeX Project Public
%% License, as described in lppl.txt in the base LaTeX distribution.
%% Either version 1.0 or, at your option, any later version.

% BibTeX programming: Linas Stonys, VTeX, Lithuania, lstonys@vtex.lt 


ENTRY
  { address
    author
    booktitle
    chapter
    doi
    edition
    editor
    howpublished
    institution
    isbn
    journal
    key
    month
    note
    number
    organization
    pages   
    publisher
    school
    series
    title
    type
    volume
    year
    url
  }
  {}
   { label extra.label sort.label short.list }

INTEGERS { output.state before.all mid.sentence after.sentence
           after.block after.authors between.elements bother}

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
  #4 'after.authors :=
  #5 'between.elements :=
}

STRINGS { s t  element}
STRINGS { longest.label last.label  }
STRINGS { v l f j b }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { " " * write$ newline$}
    { output.state after.block =
        { add.period$ write$
          newline$
         % "\newblock " write$
        }
        {
          output.state after.authors =
          { ": " * write$
            newline$
          }
          { output.state between.elements =
              { ", " * write$ newline$}
              { output.state before.all =
                   'write$
                  { add.period$ " " * write$ newline$}
                  	
                  	
                  if$
              }
              if$
          }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}
FUNCTION {fin.entry}
{
write$ newline$
}

FUNCTION {stupid.colon}
{ after.authors 'output.state := }


FUNCTION {insert.comma}
{ output.state before.all =
    'skip$
    { between.elements 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}


FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {sort.format.month}
{ 't :=
 	 t #1 #2 substring$ "01" =
 	 t	#1 #1 substring$ "1" =
 	 t	#2 #2 substring$ "" =
 	 and or
 	 { "January" }
    { t #1 #2 substring$ "02" =
			t	#1 #1 substring$ "2" =
			t	#2 #2 substring$ "" =
			and or
      { "February" }
      { t #1 #2 substring$ "03" =
 		    t #1 #1 substring$ "3" =
 		    t	#2 #2 substring$ "" =
 		    and or
        { "March" }
        { t #1 #2 substring$ "04" =
        	t #1 #1 substring$ "4" =
        	or
          { "April" }
          { t #1 #2 substring$ "05" =
           	t #1 #1 substring$ "5" =
           	or
            { "May" }
            { t #1 #2 substring$ "06" =
  	          t #1 #1 substring$ "6" =
  	          or
              { "June" }
              { t #1 #2 substring$ "07" =
              	t #1 #1 substring$ "7" =
              	or
                { "July" }
                { t #1 #2 substring$ "08" =
 		              t #1 #1 substring$ "8" =
 		              or
                  { "August" }
                  { t #1 #2 substring$ "09" =
                    t #1 #1 substring$ "9" =
                    or
                    { "September" }
                    { t #1 #2 substring$ "10" =
                      { "October" }
                      { t #1 #2 substring$ "11" =
                        { "November" }
                        { t #1 #2 substring$ "12" =
                          { "December" }
                          { t } % No match
                        if$
                        }
                      if$
                      }
                    if$
                    }
                  if$
                  }
                if$
                }
              if$
              }
            if$
            }
          if$
          }
        if$
        }
      if$
      }
    if$
    }
  if$
 
}

FUNCTION {batitle}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
				'skip$
		    { "\batitle{" swap$ * "}" * }
			if$	
  	}
  if$
}
INTEGERS {sk}
FUNCTION {is.num}
{ chr.to.int$
  duplicate$ "0" chr.to.int$ < not
  swap$ "9" chr.to.int$ > not and
}

FUNCTION {byear}
{ duplicate$ empty$
    { pop$ "" }
    {'t :=
     t text.length$ 'sk :=
			#5 sk =
					{t #1 #4 substring$ 's :=
					 t #5 #1 substring$ 'longest.label :=
					 	longest.label is.num not	
							{"\byear{" s * "}" * longest.label * }
							{"\byear{"  t * "}" * }
						if$
					}
					{"\byear{"  t * "}" * }
			if$
    }
  if$
}
FUNCTION {bissue}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
				'skip$
		    { "\bissue{" swap$ * "}" * }
			if$	
  	}
  if$
}
FUNCTION {bctitle}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
				'skip$
    		{"\bctitle{" swap$ * "}" *}
			if$	
  	}
  if$
}

FUNCTION {binstitute}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
				'skip$
		    { "\binstitute{" swap$ * "}" * }
			if$	
  	}
  if$
}
FUNCTION {bsnm}
{ duplicate$ empty$
    { pop$ "" }
    { "\bsnm{" swap$ * "}" * }
  if$
}
FUNCTION {bpublisher}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
    		 'skip$
    		 {"\bpublisher{" swap$ * "}" * }
    	if$
    }
  if$
}
FUNCTION {bfpage}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
    		 'skip$
		     { "\bfpage{" swap$ * "}" * }
    	if$
    }
  if$
}
FUNCTION {blpage}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
    		 'skip$
		     { "\blpage{" swap$ * "}" * }
    	if$
    }
  if$
}
FUNCTION {bvolume}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
		    { "\textbf{" swap$ * "}" * }
		    { "\bvolume{" swap$ * "}" * }
    	if$
    }
  if$
}
FUNCTION {betal}
{ duplicate$ empty$
    { pop$ "" }
    { "\betal{" swap$ * "}" * }
  if$
}
FUNCTION {binits}
{ duplicate$ empty$
    { pop$ "" }
    { "\binits{" swap$ * "}" * }
  if$
}
FUNCTION {bseriesno}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
    		 'skip$
    		{ "\bseriesno{" swap$ * "}" * }
			if$	
  	}
  if$
}
FUNCTION {bbtitle}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
    		 'skip$
    		{"\bbtitle{" swap$ * "}" *}
			if$	
  	}
  if$
}


FUNCTION {bparticle}
{ duplicate$ empty$
    { pop$ "" }
    { "\bparticle{" swap$ * "}" * }
  if$
}
FUNCTION {bsuffix}
{ duplicate$ empty$
    { pop$ "" }
    { " \bsuffix{" swap$ * "}" * }
  if$
}
FUNCTION {blocation}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
				'skip$
		    { "\blocation{" swap$ * "}" * }
			if$	
  	}
  if$
}


FUNCTION {bjtitle}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
		    'skip$
		    { "\bjtitle{" swap$ * "}" *}
			if$	
  	}
  if$
}

FUNCTION {springer.publisher}
{publisher #1 #8 substring$ "Springer" =
	{ "Springer"  }
  { publisher }
if$
}

FUNCTION {format.pub.address}
{ publisher empty$
	howpublished empty$
	and
    { address empty$
				'skip$
        {	insert.comma
        	address blocation output
        }
      if$
    }
    { address empty$
        {publisher empty$
		        {howpublished bpublisher} 
		        {publisher bpublisher} 
		     if$ 
		     #1 bother =
		        {", \blocation{???}" *  }
  				'skip$
		     if$
		     output   
        }
        {publisher empty$
		        {howpublished } 
		        {springer.publisher } 
		     if$ 
		      bpublisher output
					insert.comma
        	address blocation output
        }
      if$
    }
  if$
}
INTEGERS { nameptr namesleft numnames}
FUNCTION {format.author.editor}
{ 'b :=
   	b "editor" =
   	b "beditor" =
   	or
			{editor 's :=}
			{author 's :=}
		if$
 
	", " 'longest.label := 
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    {	 s nameptr "{vv~}" format.name$ bparticle 'v := 
       s nameptr "{ll}" format.name$ bsnm 'l :=   
    	s nameptr "{f{.}.}" format.name$ binits  'f := 
     	s nameptr "{jj}" format.name$ bsuffix 'j := 

   		l  "\bsnm{others}" =
   		l  "\bsnm{{others}}" =
   		l  "\bsnm{et al.}" =
   		l  "\bsnm{{et al.}}" =
   		or or or
   		{	b "bauthor" =
   		 	b "beditor" =
		   	or
		   		 {"et al."  * }
   				 {"\betal"  * }
				if$
  		}
   		{
		   	j empty$
				   {"" 'j :=} 		
			     'skip$
				if$

		   	f empty$
				   {"" 'longest.label :=} 		
			     'skip$
				if$

   	b "editor" =
	 		{"\beditor{" * v * l * longest.label  * f * j * "}"  * "" 't :=}
		  'skip$
		if$

   	b "author" =
	 		{"\bauthor{" * v * l * longest.label * f * j * "}" * "" 't :=}
		  'skip$
		if$

   	b "bauthor" =
   	b "beditor" =
   	or
	 		{"\oauthor{" * v * l * longest.label * f * j * "}" * "" 't :=}
		  'skip$
		if$
		 } 
		if$
		 	namesleft #0 >
        { namesleft #1 >
            {", " * t * }
            {""}
          if$
        }
        't
      
      if$
      nameptr #1 + 'nameptr := 
      namesleft #1 - 'namesleft :=
    }
  while$
  
}

FUNCTION {format.springer.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}{, f{.}.}{~jj}" format.name$ 't :=
    
      nameptr #1 >
        { namesleft #1 >
            { ", " * t * }
            { numnames #1 >
                { ", " * }
                'skip$
              if$
              t "others" =
                { " et~al." * }
                { "" * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}


FUNCTION {format.editors}
{ editor empty$
    { "" }
    {
      bother #0 =
				  {author empty$
    					{"beditor" format.author.editor}
    					{editor format.springer.names}
    				if$
    			}
 					{"editor"  format.author.editor}
 			if$
      editor num.names$ #1 >
        { " (eds.)" * }
        { " (ed.)" * }
      if$
    }
  if$
}
FUNCTION {format.authors}
{ author empty$
    { "" }
 		{ bother #0 =
				  {"bauthor" format.author.editor}
 					{"author"  format.author.editor}
 			if$
 		}
  if$
}


FUNCTION {cite.author.editor}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #3 >
    { pop$ " \textit{et~al.}" * }
    { #3 =
        { s #3 "{vv~}{ll}{ jj}{ f}" format.name$ "others" =
            { " \textit{et~al.}"  * }
            { ", " * s #2 "{vv~}{ll}" format.name$ * 
             ", and " * s #3 "{vv~}{ll}" format.name$ *  
            }
          if$
        }
		    {s num.names$ #2 =
    		        {s #2 "{vv~}{ll}{ jj}{ f}" format.name$ "others" =
            				{ " \textit{et~al.}"  * }
     		    				{ " and " * s #2 "{vv~}{ll}" format.name$ * }
     		    			if$
     		    		}
     		    		'skip$
        	 if$
        }
      if$
    }
  if$
}
FUNCTION {check.auth.edit.org}
{author empty$
		{
			editor empty$
					{
						organization empty$
								{""}
								{organization}
						if$		
					}
					{editor cite.author.editor}
			if$		
		}
		{author cite.author.editor}
 if$	
}

FUNCTION {check.year}
{year empty$
		{""}
		{year}
	if$	
}

FUNCTION {output.bibitem}
{ newline$
	  	"\bibitem[\protect\citeauthoryear{" write$
	   			check.auth.edit.org write$ 
	   	"}{" write$ 
	   			check.year write$ 
	   	"}]{" write$ 
	  			cite$ write$
  		"}" write$
  		newline$
  		""
  before.all 'output.state :=
}


INTEGERS { multiresult char.num k int}
FUNCTION {string.to.integer}
{ 't :=
    t text.length$ 'k :=
  #1 'char.num :=
      { t char.num #1 substring$ 's :=
	 	  s is.num
	 	  s "." =
	 	  or 
	 	  char.num k = not
	 	  and
	 	 	}
	 	 {char.num #1 + 'char.num :=}
  while$
  char.num #1 - 'char.num :=
  t #1 char.num substring$ 
  
%  "S" k * write$
}

 
FUNCTION {find.integer}
{ 't :=
  #0 'int :=
    { int not
      t empty$ not
      and
    }
    { t #1 #1 substring$ 's :=
    	s is.num 
        {#1 'int :=}
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  int 
}


FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$}
  if$
}
FUNCTION {note.presented}
 {note #1 #9 substring$ "presented" = 
 	note #1 #9 substring$ "Presented" = 
 or}
 
FUNCTION {n.filter}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "," =
      t #1 #1 substring$ "\" =
      t #1 #1 substring$ "~" =
      or or
            {  "" *
                  t #2 global.max$ substring$ 't :=
            }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { "" }
    { #0 bother =
    	 		{year}
			    { year byear  }
	    if$
    }
  if$
}
FUNCTION {format.month}
{ month empty$
'skip$
{month sort.format.month}
if$
}
FUNCTION {formatpatent.date}
{ year empty$
    'skip$
    { month empty$
       { year }
        {format.month " " * year *}
      if$
    }
  if$
}
FUNCTION {month.year.date}
{ year empty$
    'skip$
    { month empty$
        {year byear}
        { format.month " " * year byear * }
      if$
    }
  if$
}
FUNCTION {bcomment}
{ duplicate$ empty$
    { pop$ "" }
    { #0 bother =
    	 		'skip$
			    { "\bcomment{" swap$ * "}" * }
	    if$
    }
  if$
}
FUNCTION {parens}
{ duplicate$ empty$
    { pop$ "" }
    { "(" swap$ * ")" * }
  if$
}


FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}
FUNCTION {format.volume}
{ volume empty$
    { "" }
    {"vol. " volume bseriesno *}
  if$
}

FUNCTION {format.art.vol}
{ 
 volume empty$
	{""}
	{volume n.filter bvolume  }
  if$
	number empty$
    'skip$
    { "(" number bissue * ")" * * }
  if$
}

FUNCTION {format.series}
{ series empty$
		'skip$ 
    { #0 bother =
					{series}
			    {"\bsertitle{" series * "}" * }
    	if$
    }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { "" 'v :=
			"" 'l :=    
			"" 'f :=    
    	edition "l" change.case$ 's :=
 				"1" s =
 				"first" s =  			
   			or
   				{
   					"1" 'v :=
						"st" 'l :=  
   				}
   				{
 						"2" s =
 						"second" s =  			
   					or
   						{
   							"2" 'v :=
								"nd" 'l :=  
   						}
   						{
 								"3" s =
 								"third" s =  			
   							or
   								{
   									"3" 'v :=
										"rd" 'l :=  
   								}
   								{
 										"4" s =
 										"fourth" s =  			
   									or
   										{
   											"4" 'v :=
												"th" 'l :=  
   										}
   										{
 												"5" s =
 												"fifth" s =  			
   											or
   												{
   													"5" 'v :=
														"th" 'l :=  
   												}
   												{
 														"6" s =
 														"sixth" s =  			
										   			or
   														{
   															"6" 'v :=
																"th" 'l :=  
										   				}
										   				{
												 				"7" s =
												 				"seventh" s =  			
												   			or
												   				{
												   					"7" 'v :=
																		"th" 'l :=  
												   				}
												   				{
														 				"8" s =
														 				"eighth" s =  			
														   			or
														   				{
														   					"8" 'v :=
																				"th" 'l :=  
														   				}
														   				{
																 				"9" s =
																 				"nineth" s =  			
																   			or
																   				{
																   					"9" 'v :=
																						"th" 'l :=  
																   				}
																   				{
   																						edition "t" change.case$ 'f :=
  																 				}
																   			if$	 
														   				}
														   			if$	 
												   				}
												   			if$	 
										   				}
   													if$	 
								   				}
								   			if$	 
						   				}
						   			if$	 
				   				}
				   			if$	 
   						}
   					if$	 
   				}
   			if$	 
   		 #0 bother =		
   				{	f "" =
   						{ v l *	'f :=}
   						'skip$
   					if$
   				}
   				{	f "" =
   						{ "\bedition{" v * "}" * l *	'f :=}
   						{ "\bedition{" f * "}" *	'f :=}
   					if$
   				}
   		if$
   		f " edn." *
    }
  if$
}
FUNCTION {format.isbn}
{ isbn empty$
    { "" }
    { 	#0 bother =
		    		{isbn}
		    		{"\bisbn{"  isbn * "}" *}
		    if$
		}	
  if$
}


FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
	"" 'l :=

    {t empty$ not}
    { t #1 #1 substring$  's :=
    	
      s is.num not
        { "" l = not
        		{t find.integer 
								{#1 'multiresult := }
								{#0 'multiresult := }
       		 		if$
       		 		"" 't :=
       			}
       			{
       			t #2 global.max$ substring$ 't :=
       			}
       		if$	
        }
        { l  s * 'l :=
        	t #2 global.max$ substring$ 't := 
        }
      if$
    }
  while$
  multiresult 
}
FUNCTION {clearpage}
{ 't :=
	"" 's :=
	"" 'l :=
	
    { t empty$ not }
    {
    	t #1 #1 substring$ 's :=
      s is.num not
				'skip$
        {	l  s * 'l := 	}
      if$
      t #2 global.max$ substring$ 't :=
		}
  while$
  l
       
}
FUNCTION {do.pages}
{'t :=
	"" 'j :=
	"" 'v :=
    {t empty$ not}
    { t #1 #1 substring$  's :=
      s is.num not
      s "," = not
      and
        { "" j = 
       			{
       				t #2 global.max$ substring$ 't :=
       			}
        		{t find.integer 
								{ t clearpage  'v := }
								'skip$
       		 		if$
       		 		"" 't := 
       			}
       		if$	
        }
        {	j  s * 'j :=
          	t #2 global.max$ substring$ 't := 
        }
      if$
    }
  while$
  j clearpage  'j :=
  j  bfpage 
}


FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
        {type$ "article" =
        	{""}
        	{"p. "} 
         if$	
        	pages do.pages *
        }
        {type$ "article" =
        	{""}
        	{"p. "} 
         if$	
        	pages clearpage bfpage *
        }

      if$
    }
  if$
}

FUNCTION {format.url}
{ url empty$
    { "" }
    { 	#0 bother =
				    {"\url{" url * "}" * }
				    {"\burl{" url * "}" * }
		    if$
		}	
  if$
}



FUNCTION {format.doi}
{ doi empty$
		 {""}
		 { "doi:\doiurl{" doi * "}" * }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
   'skip$
    { editor empty$
        { "In: " booktitle bbtitle * output}
        { "In: " format.editors * output
        	 booktitle bbtitle  output 
        }
      if$
    }
    
  if$
}
FUNCTION {format.in.ed}
{ title empty$
   'skip$
    { editor empty$
        {  title bbtitle output}
       { author empty$
        {  format.editors output
        		stupid.colon
        		format.date output
        		title bbtitle output
        }
        { "In: " format.editors * output 
        	title bbtitle output
        }
        if$
   		 }
      if$
    }
    
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {patent.number}
{    number empty$
		 'skip$
    { number }
  if$
}
INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}   
 
FUNCTION {format.inpres}
{ "l" change.case$ 't :=
      "in press: " #10
       "in press. " #10
        "in press " #9 t chop.word
      chop.word
     chop.word
  #1 global.max$ substring$
}

FUNCTION {bcomment.note}
{note empty$
'skip$
 {note format.inpres bcomment output}
 if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.chapter.and.note}
{		note empty$ chapter empty$ organization empty$ and and
		'skip$
	{	chapter empty$
		"nenumeris" last.label =
		or
			{organization empty$
					{note bcomment output}
					{note empty$
							{organization bcomment output}
							{organization ". " * note * bcomment output}
					 if$
					}
			 if$
			}
			{note empty$
				{"Chap. "  chapter * bcomment output}
						{		type empty$
									{ "Chap. " }
									{ type "t" change.case$ "Section" = 
									 		{	"Sect. " }
											{ "Chap. " }
										if$	
									}
								if$
										chapter * ". " * note * bcomment  output
						}
					if$
				}
			if$
	}
	if$
		
}

FUNCTION {item.pabaiga}
{
  new.sentence
  type$ "unpublished" =
  		{	note empty$
  				'skip$
  				{note.presented
  						'skip$
  						{note output}
  				 if$		
  				}
  			if$	
  		}
			{
			  type$ "proceedings" =
						{author empty$ editor empty$ and
								'bcomment.note
					 			'format.chapter.and.note 
						 if$	
						}
			 			'format.chapter.and.note 
			 	if$		
			}
	if$
	new.sentence 
  format.isbn output
  new.sentence
  format.doi  output
  new.sentence
  format.url output
  fin.entry
}
FUNCTION {insert.element}
{	#0 bother =
  		{element "{botherref}" * write$ newline$}
  		{
			   type$ "article" =
						{element "{barticle}" * write$ newline$}
						'skip$
				 if$
				 type$ "book" =
		     type$ "proceedings" =
         type$ "manual" =
         type$ "booklet" =
         or or or 
					  {element "{bbook}" * write$ newline$}
						'skip$
				 if$
					
			   type$ "inbook" =
					  {	"nenumeris" last.label =
					  		{element "{bchapter}" * write$ newline$}
						  	{element "{bbook}" * write$ newline$}
					  	if$	
					  }
						'skip$
				 if$
			  
			   type$ "incollection" =
		     type$ "inproceedings" =
		     or 
					  {element "{bchapter}" * write$ newline$}
						'skip$
				 if$

   		}
  if$
}
FUNCTION {end.element}
{ "\end" 'element :=
	item.pabaiga
  insert.element
  "\endbibitem" write$ newline$
}
FUNCTION {begin.element}
{ "\begin" 'element :=
  insert.element
}


FUNCTION {article}
{ output.bibitem
	author empty$
	institution empty$ 
	editor empty$
	and and
	journal empty$ 
  year empty$ 
 	or or 
  volume empty$ pages  empty$ 
  doi empty$ and
   or or
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	
begin.element
  author empty$
    { editor empty$
    			'skip$
     			{format.editors "author and editor" output.check stupid.colon}
    	if$
    }
    { format.authors output.nonnull
    	stupid.colon
    }
  if$
		    journal empty$
						{format.title batitle "title" output.check}
    				{journal bjtitle  output}
				if$
  format.art.vol output
  pages empty$
    'skip$
    {insert.comma}
  if$
  format.pages output
  format.date parens output
end.element
}
FUNCTION {patent}
{ output.bibitem
#0 'bother :=
begin.element
 format.authors output.nonnull
  stupid.colon
    format.title "title" output.check
    add.period$
		patent.number output
		insert.comma
  	formatpatent.date output
end.element
}

FUNCTION { other } { patent }

FUNCTION {book}
{ output.bibitem
	author empty$
	institution empty$ 
	organization empty$ 
	editor empty$
	and and and
	title empty$ 
  year empty$ 
 	publisher empty$  
   or or or 
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	
begin.element
	  author empty$
    	{ format.editors "author and editor" output.check}
    	{ format.authors output.nonnull}
  if$
  stupid.colon
  format.title bbtitle "title" output.check
    	series empty$
         {
         format.volume output
         insert.comma 
         format.edition output
         }
         {edition empty$
            'skip$
         	  'insert.comma
          if$
         format.edition output
         new.sentence
         format.series output
         insert.comma 
         format.volume output
         }
      if$ 
      pages empty$
   		   'skip$
    			{insert.comma}
    	if$  
      format.pages output
			publisher empty$
			  'skip$
  			'new.sentence
		  if$
      format.pub.address
  format.date parens output
end.element      
}

FUNCTION {booklet}
{output.bibitem
	author empty$
	title empty$ 
  year empty$ 
 	howpublished empty$  
   or or or
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	

begin.element
  author empty$
 		 'skip$
  		{format.authors output.nonnull stupid.colon}
  if$
  format.title bbtitle "title" output.check
  new.sentence
  format.pub.address
  format.date parens output
end.element
}
FUNCTION {misc}
{output.bibitem
 #0 'bother :=
begin.element
  author empty$
 		 'skip$
  		{format.authors output.nonnull stupid.colon}
  if$
  format.date  output
  format.title bbtitle "title" output.check
  new.sentence
  insert.comma
  format.pub.address
	new.sentence
end.element
}

FUNCTION {inbook}
{ output.bibitem

  author empty$
	institution empty$ 
	organization empty$ 
	editor empty$
	and and and
	title empty$ 
  year empty$ 
 	publisher empty$ 
  or or or
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	

	chapter empty$
			{	"" 'last.label :=}
  		{	chapter string.to.integer empty$ author empty$ not and
						{	"nenumeris" 'last.label :=}
						{	"" 'last.label :=}
  			if$
  		}
  if$
  
begin.element
 author empty$
  'skip$
  {format.authors output.nonnull
  	stupid.colon
  }
  if$ 
    		"nenumeris" last.label =
					{chapter bctitle output
      			add.period$
      		}
  				'skip$
			if$
   format.in.ed 
    	series empty$
         {
         format.volume output
         insert.comma 
         format.edition output
         new.sentence
         }
         {
         insert.comma
         format.edition output
         new.sentence
         format.series output
         volume empty$
           'skip$
           'insert.comma
         if$  
         format.volume output
         }
      if$ 
      pages empty$
   		   'skip$
    			{insert.comma}
    	if$  
      format.pages output
    	publisher empty$
   			'skip$
    		{new.sentence}
			if$
      format.pub.address
	format.date parens output
  end.element
}
FUNCTION {incollection}
{ output.bibitem
  author empty$
	institution empty$ 
	and
	booktitle empty$ 
	title empty$
  year empty$ 
 	publisher empty$  
   or or or or
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	
begin.element
	author empty$
			'skip$	
			{format.authors output.nonnull
			 stupid.colon
			}
	if$		 
  booktitle empty$ title empty$ not and
    	{
			  format.title bctitle "title" output.check
			  new.sentence
			}
			'skip$
	if$		 
    		format.in.ed.booktitle 
    	series empty$
         {
         format.volume output
         insert.comma 
         format.edition output
         }
         {
         edition empty$
         		'skip$
         		{insert.comma
         		 format.edition output
		        } 
         if$		
				 new.sentence 
         format.series output
         insert.comma
         format.volume output
        }
      if$ 
      pages empty$
   		   'skip$
    			{insert.comma}
    	if$  
      format.pages output
    	publisher empty$
   			'skip$
    		{new.sentence}
			if$
      format.pub.address
	format.date parens output
end.element
}

FUNCTION {inproceedings}
{ output.bibitem
	author empty$
	institution empty$ 
	and
	title empty$ 
	year empty$ 
 	publisher empty$ 
   or or or
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	
begin.element
  format.authors output.nonnull
  author empty$
 		 'skip$
  	 {stupid.colon}
  if$
  booktitle empty$ title empty$ not and
    	{
			  format.title bctitle "title" output.check
			  new.sentence
			}
			'skip$
	if$		 
		format.in.ed.booktitle 
      series empty$
         'skip$
        {new.sentence format.series output}
      if$  
      	format.volume output
      pages empty$
   		   'skip$
    			{insert.comma}
    	if$  
    format.pages output
    	publisher empty$
   			'skip$
    		{new.sentence}
			if$
   format.pub.address	
   format.date parens output
end.element
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem

	author empty$
	organization empty$ 
	title empty$ 
  year empty$ 
 	address  empty$ 
  
   or or or or
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	
begin.element

  author empty$
    { organization empty$
        'skip$
        { organization bpublisher output.nonnull
          stupid.colon% add.period$
        }
      if$
    }
    { format.authors output.nonnull
    stupid.colon}
  if$
  title empty$
  		'skip$
  		{format.title bbtitle output
 			}
   if$
  edition empty$
    	{new.sentence}
 			{insert.comma}
	if$
  format.edition output
  edition empty$
			'skip$
    	{new.sentence}
	if$
   author empty$ organization empty$
   or
        'skip$
        { organization bpublisher output.nonnull
          insert.comma
        }
  if$
  address empty$
     'skip$
     {address blocation output}
  if$
  format.date parens output
end.element
}


FUNCTION {phdthesis}
{output.bibitem
#0 'bother :=

begin.element
  author empty$
 		 'skip$
  		{format.authors output.nonnull stupid.colon}
  if$
  format.title "title" output.check
  new.sentence
  type$ "mastersthesis"  =
  		{"Master's thesis" format.thesis.type output.nonnull}
  		{"PhD thesis" format.thesis.type output.nonnull}
  if$		
  school empty$
     'skip$
     { insert.comma }
  if$
  school "school" output.check
  address empty$
     'skip$
     { insert.comma }
  if$
  address output
  format.date parens output
end.element
}
FUNCTION {mastersthesis}{phdthesis}


FUNCTION {proceedings}
{ output.bibitem
	author empty$
	institution empty$ 
	organization empty$ 
	editor empty$
	and and and
	title empty$ 
  year empty$ 
 	publisher empty$
   or or or 
			{#0 'bother :=} 
			{#1 'bother :=} 
	if$	

begin.element
  author empty$
   	{ editor empty$
   			 {organization binstitute "organization" output.check }
			   { format.editors output.nonnull}
  		if$ 
  	}
    { format.authors output.nonnull}
  if$
    stupid.colon
  format.title bbtitle output
      series empty$
         'skip$
        {new.sentence format.series output}
      if$
      volume empty$
        'skip$
        'insert.comma  
      if$  
      format.volume output
      pages empty$
   		   'skip$
    			{insert.comma}
    	if$
    format.pages output
    	publisher empty$
   			'skip$
    		{new.sentence}
			if$
    format.pub.address
  format.date parens output
end.element
}

FUNCTION {techreport}
{output.bibitem
#0 'bother :=

begin.element
  author empty$
 		 'skip$
  		{format.authors output.nonnull stupid.colon}
  if$
  format.title "title" output.check
  new.sentence
  format.tr.number output.nonnull
  institution empty$
     'skip$
     { insert.comma }
  if$
  institution "institution" output.check
  address empty$
     'skip$
     { insert.comma }
  if$
  address output
  format.date parens output
end.element
}

FUNCTION {unpublished}
{output.bibitem
#0 'bother :=

begin.element
  author empty$
 		 'skip$
  		{format.authors output.nonnull stupid.colon}
  if$
   year empty$ not author empty$ not and
  {format.date output}
  'skip$
  if$
  format.title "title" output.check
  title empty$
  'skip$
  {new.sentence}
  if$
  note empty$
    'skip$
  	{	note.presented 
  				{note output}
    			'skip$
  		if$
  	}
  if$
   year empty$ not author empty$ and
  		{insert.comma year output}
  		'skip$
  if$
end.element
}

FUNCTION {default.type} { unpublished }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}


READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}
FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { " et~al." * }
            { " and " * s #2 "{vv~}{ll}" format.name$ * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
        { organization empty$
            { cite$ #1 #3 substring$ }
            { "The " #4 organization chop.word #3 text.prefix$ }
          if$
        }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
        { organization empty$
            { cite$ #1 #3 substring$ }
            { "The " #4 organization chop.word #3 text.prefix$ }
          if$
        }
        'key
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {calc.short.authors}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.organization.label
        { type$ "manual" =
            'author.key.organization.label
            'author.key.label
          if$
        }
      if$
    }
  if$
  'short.list :=
}

FUNCTION {calc.label}
{ calc.short.authors
  short.list
  "("
  *
  year duplicate$ empty$
  short.list key field.or.null = or
     { pop$ "" }
     'skip$
  if$
  *
  'label :=
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
        { "   " * numnames int.to.str$ * "   " *}
        'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  ff{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = 
      t "others" = 
      and
        { "et al" * }
        { t sortify * }
      if$
		#3 numnames  <
  			{#0 'namesleft :=
  				 	" zzz   " *
  			}    
	      {
	     	  nameptr #1 + 'nameptr :=
  	    	namesleft #1 - 'namesleft :=
  	    }
  	  if$  	
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          "zzz"
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              "z"
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.organization.sort}
{ author empty$
    { organization empty$
        { key empty$
            { "to sort, need author, organization, or key in " cite$ * warning$
              "z"
            }
            { key sortify }
          if$
        }
        { "The " #4 organization chop.word sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.organization.sort}
{ editor empty$
    { organization empty$
        { key empty$
            { "to sort, need editor, organization, or key in " cite$ * warning$
              "z"
            }
            { key sortify }
          if$
        }
        { "The " #4 organization chop.word sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
{ calc.label
  label sortify
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
 		{author empty$
   		'editor.organization.sort
      'author.organization.sort
     if$
    }
    { type$ "proceedings" =
      type$ "incollection" =
       or
    		{author empty$
        		'editor.organization.sort
            'author.organization.sort
        if$
        }
        { type$ "manual" =
            'author.organization.sort
            'author.sort
          if$
        }
      if$
    }
  if$
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$ 'sort.label :=
%  sort.label top$
  sort.label *
  #1 entry.max$ substring$ 'sort.key$ :=
%  sort.key$ top$
}

ITERATE {presort}

SORT


INTEGERS { longest.label.width last.extra.num number.label }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.label :=
  "" 'j :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
  #0 'number.label :=
}

FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
  number.label #1 + 'number.label :=
}

FUNCTION {reverse.pass}
{ j "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  extra.label 'j :=
  extra.label
  duplicate$ empty$
    'skip$
    { "{\natexlab{" swap$ * "}}" * }
  if$
  'extra.label :=
  label extra.label * 'label :=
}

EXECUTE {initialize.longest.label}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {bib.sort.order}
{ sort.label  'sort.key$ :=
%sort.key$ top$
}

ITERATE {bib.sort.order}

SORT

FUNCTION {write.preambule}
{   "\begin{thebibliography}{" number.label int.to.str$ * "}" * write$ newline$
	"% BibTex style file: spr-mp-nameyear-cnd.bst, 2008-12-11" write$ newline$
	"\ifx \bisbn   \undefined \def \bisbn  #1{ISBN #1}\fi" write$ newline$
	"\ifx \binits  \undefined \def \binits#1{#1} \fi" write$ newline$
	"\ifx \bauthor  \undefined \def \bauthor#1{#1} \fi" write$ newline$
	"\ifx \batitle  \undefined \def \batitle#1{#1} \fi" write$ newline$
	"\ifx \bjtitle  \undefined \def \bjtitle#1{#1}\fi" write$ newline$
	"\ifx \bvolume  \undefined \def \bvolume#1{\textbf{#1}}\fi" write$ newline$
	"\ifx \byear  \undefined \def \byear#1{#1} \fi" write$ newline$
	"\ifx \bissue  \undefined \def \bissue#1{#1} \fi" write$ newline$
	"\ifx \bfpage  \undefined \def \bfpage#1{#1} \fi" write$ newline$
	"\ifx \blpage  \undefined \def \blpage #1{#1} \fi" write$ newline$
	"\ifx \burl  \undefined \def \burl#1{\textsf{#1}} \fi" write$ newline$
	"\ifx \doiurl  \undefined \def \doiurl#1{\textsf{#1}} \fi" write$ newline$
	"\ifx \betal  \undefined \def \betal{\textit{et al.}} \fi" write$ newline$
	"\ifx \binstitute  \undefined \def \binstitute#1{#1} \fi" write$ newline$
	"\ifx \bctitle  \undefined \def \bctitle#1{#1} \fi" write$ newline$
	"\ifx \beditor  \undefined \def \beditor#1{#1} \fi" write$ newline$
	"\ifx \bpublisher  \undefined \def \bpublisher#1{#1} \fi" write$ newline$
	"\ifx \bbtitle  \undefined \def \bbtitle#1{#1} \fi" write$ newline$
	"\ifx \bedition  \undefined \def \bedition#1{#1} \fi" write$ newline$
	"\ifx \bseriesno  \undefined \def \bseriesno#1{#1} \fi" write$ newline$
	"\ifx \blocation  \undefined \def \blocation#1{#1} \fi" write$ newline$
	"\ifx \bsertitle  \undefined \def \bsertitle#1{#1} \fi" write$ newline$
	"\ifx \bsnm \undefined \def \bsnm#1{#1} \fi" write$ newline$
	"\ifx \bsuffix \undefined \def \bsuffix#1{#1} \fi" write$ newline$
	"\ifx \bparticle \undefined \def \bparticle#1{#1} \fi" write$ newline$
	"\ifx \barticle \undefined \def \barticle#1{#1} \fi" write$ newline$
	
}


FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  write.preambule
  "\ifx \botherref \undefined \def \botherref #1{#1} \fi" write$ newline$
  "\ifx \url \undefined \def \url#1{\textsf{#1}} \fi" write$ newline$
	"\ifx \bchapter \undefined \def \bchapter#1{#1} \fi" write$ newline$
	"\ifx \bbook \undefined \def \bbook#1{#1} \fi" write$ newline$
	"\ifx \bcomment \undefined \def \bcomment#1{#1} \fi" write$ newline$
	"\ifx \oauthor \undefined \def \oauthor#1{#1} \fi" write$ newline$
	"\ifx \citeauthoryear \undefined \def \citeauthoryear#1{#1} \fi" write$ newline$
	"\def \endbibitem {}" write$ newline$
}
EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
 "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}





